BVI-UGC: A Video Quality Database for User-Generated Content Transcoding

In recent years, user-generated content (UGC) has become one of the major video types consumed via streaming networks. Numerous research contributions have focused on assessing its visual quality through subjective tests and objective modeling. In most cases, objective assessments are based on a no-reference scenario, where the corresponding reference content is assumed not to be available. However, full-reference video quality assessment is also important for UGC in the delivery pipeline, particularly associated with the video transcoding process. In this context, we present a new UGC video quality database, BVI-UGC, for user-generated content transcoding, which contains 60 (non-pristine) reference videos and 1,080 test sequences. In this work, we simulated the creation of non-pristine reference sequences (with a wide range of compression distortions), typical of content uploaded to UGC platforms for transcoding. A comprehensive crowdsourced subjective study was then conducted involving more than 3,500 human participants. Based on this collected subjective data, we benchmarked the performance of 10 full-reference and 11 no-reference quality metrics. Our results demonstrate the poor performance (SROCC values are lower than 0.6) of these metrics in predicting the perceptual quality of UGC in two different scenarios (with or without a reference).

==> todo.txt <==
[Done!]
1. Check all the references (capitalize)

[Done!]
2. Figure caption (inside) font size = small.  (changed to \footnotesize)

[Done!]
3. Remove the white box in Fig 4. Fig.4 to add arrow splits.

[     ]
4. .tex file Line 308, CTC of aom, ask Yuxuan

[Done!]
5. Box plot and description

[Done!]
6. Fig.9 remove (Transcoding Purpose)

